QParallel: Explicit Parallelism for Programming Quantum Computers

We present a language extension for parallel quantum programming to (1) remove ambiguities concerning parallelism in current quantum programming languages and (2) facilitate space-time tradeoff investigations in quantum computing. While the focus of similar libraries in the domain of classical computing (OpenMP, OpenACC, etc.) is to divide a computation into multiple threads, the main goal of QParallel is to keep the compiler and the runtime system from introducing parallelism-inhibiting dependencies, e.g., through reuse of qubits in automatic qubit management. We describe the syntax and semantics of the proposed language extension, implement a prototype based on Q#, and present several examples and use cases to illustrate its performance benefits. Moreover, we introduce a tool that guides programmers in the placement of parallel regions by identifying the subroutines that profit most from parallelization, which is especially useful if the programmer's knowledge of the source code is limited. Support for QParallel can be added to any multithreading library and language extension, including OpenMP and OpenACC.

==> fig/givens-1qft.csv <==
numAdder	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
4	124	0	732	124	191	124	191	128	191	128	191	128	191	128
8	248	0	1464	248	319	248	319	256	319	256	319	256	319	256
16	496	0	2928	496	575	496	575	512	575	512	575	512	575	512
32	992	0	5856	992	1087	992	1087	1024	1087	1024	1087	1024	1087	1024
64	1984	0	11712	1984	2111	1984	2111	2048	2111	2048	2111	2048	2111	2048
128	3968	0	23424	3968	4159	3968	4159	4096	4159	4096	4159	4096	4159	4096
256	7936	0	46848	7936	8255	7936	8255	8192	8255	8192	8255	8192	8255	8192


==> fig/givens-2qft.csv <==
numAdder	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
4	124	0	732	124	223	124	223	128	223	128	254	64	254	64
8	248	0	1464	248	351	248	351	256	351	256	382	128	382	128
16	496	0	2928	496	607	496	607	512	607	512	638	256	638	256
32	992	0	5856	992	1119	992	1119	1024	1119	1024	1150	512	1150	512
64	1984	0	11712	1984	2143	1984	2143	2048	2143	2048	2174	1024	2174	1024
128	3968	0	23424	3968	4191	3968	4191	4096	4191	4096	4222	2048	4222	2048
256	7936	0	46848	7936	8287	7936	8287	8192	8287	8192	8318	4096	8318	4096


==> fig/givens-4qft.csv <==
numAdder	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
4	124	0	732	124	287	124	287	128	287	128	380	32	380	32
8	248	0	1464	248	415	248	415	256	415	256	508	64	508	64
16	496	0	2928	496	671	496	671	512	671	512	764	128	764	128
32	992	0	5856	992	1183	992	1183	1024	1183	1024	1276	256	1276	256
64	1984	0	11712	1984	2207	1984	2207	2048	2207	2048	2300	512	2300	512
128	3968	0	23424	3968	4255	3968	4255	4096	4255	4096	4348	1024	4348	1024
256	7936	0	46848	7936	8351	7936	8351	8192	8351	8192	8444	2048	8444	2048


==> fig/givens-kqft.csv <==
numAdder	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
4	124	0	732	124	287	124	287	128	287	128	380	32	380	32
8	248	0	1464	248	543	248	543	256	543	256	760	32	760	32
16	496	0	2928	496	1055	496	1055	512	1055	512	1520	32	1520	32
32	992	0	5856	992	2079	992	2079	1024	2079	1024	3040	32	3040	32
64	1984	0	11712	1984	4127	1984	4127	2048	4127	2048	6080	32	6080	32
128	3968	0	23424	3968	8223	3968	8223	4096	8223	4096	12160	32	12160	32
256	7936	0	46848	7936	16415	7936	16415	8192	16415	8192	24320	32	24320	32


==> fig/log-depth-adder.csv <==
numBits	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
4	6	8	15	6	16	9	16	22	20	14	16	22	28	9
8	16	22	31	16	31	13	31	34	39	38	31	34	59	15
16	38	52	63	38	62	17	62	46	78	90	62	46	122	21
32	84	114	127	84	125	21	125	58	157	198	125	58	249	27
64	178	240	255	178	252	25	252	70	316	418	252	70	504	33
96	272	366	383	272	379	27	379	76	475	638	379	76	755	35
128	368	494	511	368	507	29	507	82	635	862	507	82	1015	39
192	558	748	767	558	762	31	762	88	954	1306	762	88	1522	41
256	750	1004	1023	750	1018	33	1018	94	1274	1754	1018	94	2038	45


==> fig/multi-ccx-depth-limit-2.csv <==
logNumControls	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
1	1	0	1	1	4	1	4	2	5	1	4	2	5	1
2	3	0	1	3	8	2	8	3	9	3	8	3	10	2
3	7	0	1	7	16	3	16	4	17	7	16	4	20	3
4	15	0	1	15	32	4	32	5	33	15	32	5	36	5
5	31	0	1	31	64	5	64	6	65	31	64	6	68	9
6	63	0	1	63	128	6	128	7	129	63	128	7	132	17
7	127	0	1	127	256	7	256	8	257	127	256	8	260	33
8	255	0	1	255	512	8	512	9	513	255	512	9	516	65
9	511	0	1	511	1024	9	1024	10	1025	511	1024	10	1028	129
10	1023	0	1	1023	2048	10	2048	11	2049	1023	2048	11	2052	257


==> fig/multi-ccx-depth-limit-3.csv <==
logNumControls	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
1	1	0	1	1	4	1	4	2	5	1	4	2	5	1
2	3	0	1	3	8	2	8	3	9	3	8	3	10	2
3	7	0	1	7	16	3	16	4	17	7	16	4	20	3
4	15	0	1	15	32	4	32	5	33	15	32	5	40	4
5	31	0	1	31	64	5	64	6	65	31	64	6	72	6
6	63	0	1	63	128	6	128	7	129	63	128	7	136	10
7	127	0	1	127	256	7	256	8	257	127	256	8	264	18
8	255	0	1	255	512	8	512	9	513	255	512	9	520	34
9	511	0	1	511	1024	9	1024	10	1025	511	1024	10	1032	66
10	1023	0	1	1023	2048	10	2048	11	2049	1023	2048	11	2056	130


==> fig/multi-ccx.csv <==
logNumControls	And	CCX	CX	AndInv	Qubits	AndDepth	QubitsSerial-Qubits	QS-TDepth	DepthSerial-Qubits	DS-TDepth	QubitsParallel-Qubits	QP-TDepth	DepthParallel-Qubits	DP-TDepth
1	1	0	1	1	4	1	4	2	5	1	4	2	5	1
2	3	0	1	3	8	2	8	3	9	3	8	3	10	2
3	7	0	1	7	16	3	16	4	17	7	16	4	20	3
4	15	0	1	15	32	4	32	5	33	15	32	5	40	4
5	31	0	1	31	64	5	64	6	65	31	64	6	80	5
6	63	0	1	63	128	6	128	7	129	63	128	7	160	6
7	127	0	1	127	256	7	256	8	257	127	256	8	320	7
8	255	0	1	255	512	8	512	9	513	255	512	9	640	8
9	511	0	1	511	1024	9	1024	10	1025	511	1024	10	1280	9
10	1023	0	1	1023	2048	10	2048	11	2049	1023	2048	11	2560	10

